Observed Rate Variation in Superflaring G-type Stars

Flare occurrence on the Sun is highly variable, exhibiting both short term variation due to the emergence and evolution of active regions, and long-term variation from the solar cycle. On solar-like stars, much larger stellar flares (superflares) have been observed, and it is of interest to determine whether observed rates of superflare occurrence exhibit similar variability to solar flares. We analyse 274 G-type stars using data from the Transiting Exoplanet Survey Satellite (TESS) and identify seven stars which exhibit statistically significant changes in the rate of superflare occurrence by fitting a piecewise constant-rate model with the Bayesian Blocks algorithm (Scargle et al 2012; arXiv:1207.5578). We investigate the properties of these stars and their flaring rates, and discuss the possible reasons for the low number of stars with detectable rate variation.

==> arxiv/star_values_filtered.csv <==
%auto-ignore
ID,Tmag,Teff,mass,rad,logg,period,filtered_flares,num_sec,total_obs_dur
10202502,8.85,5351.0,0.93,0.88,4.52,3.54,2,2,44.94
10357422,10.05,5215.0,0.89,1.07,4.33,1.35,3,3,70.65
10747750,9.63,5310.0,0.91,0.82,4.57,5.12,5,5,108.44
11642505,8.94,5382.0,0.93,0.84,4.56,6.15,2,1,24.78
15862486,10.49,5807.63,1.04,1.0,4.46,5.39,1,1,23.16
16146114,10.11,5324.73,0.92,0.8,4.59,5.71,1,1,24.04
16331062,9.8,5606.0,0.99,1.05,4.39,2.26,2,3,46.93
16493058,10.47,5605.04,0.99,0.68,4.77,1.4,1,1,18.19
16878833,11.11,5256.01,0.9,0.72,4.68,1.86,7,2,31.33
17201662,9.32,5601.91,0.99,0.91,4.51,3.93,1,1,24.43
17206368,8.53,5691.0,1.01,0.98,4.46,1.85,1,1,24.44
18112867,10.14,5691.16,1.01,0.88,4.56,3.01,1,1,17.92
21902942,10.23,5211.0,0.89,1.07,4.32,6.24,1,2,39.91
22630215,10.74,5583.57,0.99,0.82,4.61,2.63,1,1,17.39
24795245,8.19,5398.0,0.94,1.27,4.2,4.31,2,2,41.94
26621058,10.24,5920.97,1.08,0.89,4.57,3.29,1,2,41.59
27415413,10.61,5201.09,0.88,0.82,4.55,3.55,2,2,40.41
28244296,9.11,5617.0,0.99,1.2,4.27,4.51,1,1,17.39
28347310,10.08,5412.06,0.94,1.04,4.37,4.34,1,2,41.69
28569621,10.06,5314.0,0.92,1.39,4.11,0.71,14,3,63.78
34553671,8.9,5254.57,0.9,0.81,4.57,3.39,6,1,20.63
34554521,10.77,5280.07,0.91,0.8,4.59,2.39,4,4,81.89
43472154,9.5,5316.0,0.92,0.9,4.49,2.72,50,2,49.64
46674348,6.56,5437.0,0.95,1.43,4.11,1.86,20,1,21.55
53795929,11.04,5505.88,0.97,0.77,4.66,3.3,6,1,18.17
55752857,9.68,5603.0,0.99,0.97,4.46,0.52,4,3,67.45
56884294,8.07,5671.0,1.01,1.06,4.39,2.41,3,1,24.52
57160012,9.62,5594.0,0.99,1.11,4.34,2.73,2,2,49.95
61364264,8.97,5834.85,1.05,1.07,4.4,3.52,1,1,17.46
73523899,9.69,5688.0,1.01,1.04,4.41,1.25,4,1,20.12
75622645,9.64,5628.0,1.0,1.33,4.19,2.38,17,2,51.66
81210712,9.84,5872.0,1.06,0.97,4.49,2.82,3,2,47.86
84069091,10.52,5726.82,1.02,1.38,4.17,2.57,3,2,34.87
85292827,12.79,5636.8,1.0,0.96,4.47,1.33,1,1,24.37
85487971,8.55,5768.85,1.03,1.22,4.28,2.7,23,3,64.65
85784414,11.82,5225.79,0.89,0.61,4.81,0.29,1,1,23.84
87495645,9.45,5533.0,0.97,1.26,4.22,2.36,2,1,22.7
90766826,8.34,5824.0,1.05,1.05,4.42,1.86,2,1,20.0
91329893,9.37,5300.0,0.91,0.89,4.5,5.22,3,3,56.9
92845906,8.94,5634.0,1.0,1.37,4.17,2.06,42,3,69.85
95858936,9.88,5598.0,0.99,1.26,4.23,2.0,13,3,68.21
95926000,8.71,5516.0,0.97,0.98,4.44,4.32,2,3,69.3
99816897,9.78,5358.0,0.93,0.9,4.5,5.78,2,2,46.46
118338074,9.61,5555.35,0.98,0.93,4.5,5.43,1,1,20.33
126312524,7.97,5702.81,1.02,1.05,4.4,5.76,3,4,94.39
129006409,10.27,5903.24,1.07,1.05,4.43,5.16,2,1,19.27
138968089,11.65,5854.65,1.06,1.47,4.13,4.56,0,2,42.49
139117921,10.26,5518.23,0.97,0.95,4.47,3.66,1,2,41.76
140867345,9.11,5545.0,0.98,1.08,4.36,2.51,3,3,72.2
141120071,9.5,5395.0,0.94,1.19,4.26,1.01,21,3,67.15
142873270,9.45,5684.0,1.01,1.01,4.44,5.56,1,6,151.64
147605758,9.89,5272.0,0.9,0.91,4.48,5.4,4,6,151.77
148816298,11.14,5389.36,0.94,0.69,4.73,2.32,1,1,17.53
148821823,10.5,5686.62,1.01,0.87,4.57,0.87,8,3,46.87
149539114,10.61,5367.0,0.93,1.05,4.36,0.43,59,22,475.76
150125799,8.96,5506.0,0.97,0.86,4.55,4.96,2,3,68.46
150553785,10.25,5437.0,0.95,0.87,4.53,4.4,7,1,24.39
154124557,9.52,5357.0,0.93,1.44,4.09,6.47,2,5,124.42
154350735,9.61,5767.0,1.03,1.09,4.38,3.5,1,1,18.42
154381790,8.77,5331.0,0.92,0.88,4.52,4.08,22,6,145.91
154563894,9.48,5903.0,1.07,0.98,4.48,4.01,1,3,77.27
154717941,6.55,5308.0,0.91,0.85,4.54,6.9,1,5,128.08
156080156,7.86,5441.0,0.95,1.34,4.16,2.52,5,1,25.56
158034317,8.94,5107.0,0.86,0.75,4.63,6.71,1,2,46.18
158619289,10.18,5950.0,1.09,1.16,4.35,1.94,3,4,92.47
159047957,10.53,5446.22,0.95,0.88,4.53,0.25,3,2,46.82
159216250,8.76,5943.0,1.09,1.02,4.46,1.16,1,1,25.89
159225051,13.43,5606.0,0.99,1.11,4.34,4.76,0,2,47.73
159420856,8.81,5720.0,1.02,1.08,4.38,3.64,20,10,250.92
159613900,7.04,5647.0,1.0,0.99,4.45,2.62,51,9,226.9
159940256,7.89,5321.0,0.92,1.25,4.2,1.64,32,4,97.32
160298807,9.27,5843.0,1.05,1.07,4.4,1.07,4,7,175.26
160423277,9.04,5870.0,1.06,0.99,4.47,3.86,8,13,322.45
160494462,10.62,5906.0,1.07,1.51,4.11,4.17,1,1,26.25
160518690,12.04,5266.0,0.9,0.84,4.54,2.02,1,1,26.21
160600918,11.3,5357.0,0.93,0.81,4.59,6.61,2,13,300.7
162632186,10.22,5667.38,1.01,0.94,4.49,1.6,4,4,87.77
165370765,8.55,5298.69,0.91,0.92,4.47,4.62,3,4,90.22
165428428,8.69,5324.0,0.92,0.94,4.45,0.79,19,4,89.33
165658743,10.25,5866.1,1.06,1.05,4.42,5.61,1,3,70.76
166150466,8.75,5819.0,1.05,0.94,4.51,4.46,1,9,217.88
166669170,9.44,5930.42,1.08,1.49,4.12,2.19,3,1,21.12
167163906,11.04,5464.82,0.96,0.86,4.55,0.76,49,23,526.28
173418717,6.56,5821.0,1.05,1.03,4.43,2.93,1,2,46.0
177086342,10.09,5194.0,0.88,0.86,4.51,1.92,5,1,18.28
177975382,10.22,5408.08,0.94,0.72,4.69,0.86,4,1,19.81
178108104,10.66,5391.0,0.94,0.87,4.53,4.31,3,1,19.57
189358566,9.55,5353.0,0.93,1.23,4.22,3.4,1,1,18.32
189719361,9.95,5853.62,1.06,0.9,4.55,0.8,2,1,23.17
198179808,10.51,5311.0,0.91,0.88,4.51,4.76,1,18,397.56
198188151,11.25,5430.0,0.95,1.01,4.41,1.55,1,1,18.67
198413432,9.4,5121.0,0.86,1.09,4.3,2.01,2,13,310.09
198458877,11.46,5639.35,1.0,0.84,4.59,2.75,1,12,264.61
199524888,10.26,5465.0,0.96,0.84,4.57,5.2,4,8,180.54
199632128,10.59,5984.0,1.1,1.13,4.37,4.62,2,9,184.14
199633652,11.24,5140.0,0.87,0.83,4.53,5.27,3,11,229.66
201741934,11.04,5352.0,0.92,0.88,4.51,3.47,1,1,18.18
202424768,9.98,5198.0,0.88,0.84,4.54,3.44,6,6,135.22
202509442,9.56,5185.0,0.88,1.21,4.22,5.63,15,6,132.82
207502952,10.38,5328.0,0.92,0.97,4.43,5.4,2,9,186.28
219038156,9.44,5841.0,1.05,1.32,4.22,6.0,1,3,68.9
219095273,10.92,5644.0,1.0,0.95,4.48,6.07,2,12,271.73
219096679,11.42,5400.0,0.94,0.81,4.59,4.76,2,12,272.76
219468632,8.66,5826.22,1.05,1.17,4.32,5.18,1,4,96.14
219793483,11.64,5443.0,0.95,0.83,4.58,6.57,0,8,181.62
219798137,11.06,5745.0,1.03,0.96,4.49,5.99,2,13,287.09
219806074,11.66,5518.0,0.97,0.79,4.63,4.37,2,11,249.07
219854858,9.5,5758.0,1.03,0.95,4.49,4.92,1,19,444.42
219862138,10.19,5773.0,1.03,0.96,4.49,5.38,3,12,284.92
219862957,11.79,5175.0,0.88,0.77,4.61,5.05,0,9,203.71
219897786,10.9,5707.0,1.02,0.91,4.53,4.28,3,12,279.06
229406488,10.89,5346.0,0.92,1.18,4.26,4.0,2,4,83.3
229480487,10.25,5409.0,0.94,1.35,4.15,1.29,60,20,432.35
229640059,10.37,5334.0,0.92,1.12,4.3,3.53,41,19,404.61
229777206,11.16,5487.0,0.96,0.96,4.45,5.97,1,11,249.74
230063769,9.98,5786.0,1.04,1.17,4.32,8.26,1,12,261.83
230086683,10.82,5452.0,0.95,1.01,4.4,0.94,33,17,375.96
230091098,11.6,5479.0,0.96,0.88,4.53,4.75,0,5,113.43
232524855,10.1,5990.0,1.1,1.12,4.38,1.07,1,7,171.81
232613164,11.03,5512.0,0.97,0.93,4.49,5.69,1,17,376.17
233071860,11.34,5225.0,0.89,0.82,4.56,7.6,0,12,271.87
233099836,10.92,5318.0,0.92,0.83,4.57,6.18,4,12,267.66
233131533,10.73,5493.0,0.96,0.96,4.46,2.68,93,13,289.58
233434519,8.81,5403.0,0.94,0.88,4.52,1.84,2,1,20.71
233503280,9.7,5236.0,0.89,0.83,4.55,6.52,5,20,476.12
233511918,10.1,5592.0,0.99,1.08,4.37,1.14,3,5,111.84
233519583,8.12,5542.97,0.98,0.97,4.45,4.49,4,11,270.51
233524881,11.08,5523.0,0.97,1.0,4.43,0.34,10,12,273.93
233631527,9.33,5308.0,0.91,1.14,4.28,4.35,1,11,250.48
233689439,9.04,5422.0,0.94,0.98,4.43,5.36,0,16,380.52
233718119,10.72,5108.0,0.86,1.11,4.28,8.35,1,12,271.74
233742522,10.94,5342.0,0.92,0.88,4.51,5.74,2,16,343.28
235678638,10.06,5746.0,1.03,0.97,4.48,4.08,7,19,409.6
235930066,9.05,5191.0,0.88,0.93,4.44,4.93,66,12,281.47
235990421,10.69,5410.0,0.94,1.1,4.33,2.08,1,2,48.25
235999079,11.69,5860.0,1.06,1.5,4.11,1.07,0,2,48.77
236288975,9.83,5731.09,1.02,1.19,4.29,1.85,1,3,49.71
236714379,10.79,5451.0,0.95,1.09,4.34,2.04,3,17,372.7
236757919,9.95,5334.0,0.92,0.91,4.48,3.09,35,16,361.08
236778355,10.14,5493.0,0.96,1.51,4.06,2.26,27,13,286.3
237211224,10.93,5279.0,0.91,0.79,4.6,0.81,9,13,296.96
237217129,9.75,5511.0,0.97,0.83,4.59,5.91,1,13,302.33
239183727,10.73,5825.14,1.05,0.69,4.78,5.39,2,1,23.25
239669226,11.37,5388.81,0.94,0.65,4.78,5.98,1,1,23.83
241078868,11.17,5213.8,0.89,0.76,4.62,0.34,2,1,20.83
255830333,8.24,5974.0,1.1,1.53,4.11,2.65,1,2,38.43
255865293,11.24,5243.0,0.9,0.82,4.56,4.86,12,5,101.93
258771803,10.65,5701.0,1.01,1.07,4.39,2.21,26,18,368.85
258801637,9.31,5623.0,1.0,1.45,4.12,5.16,2,12,276.86
258954458,10.19,5475.0,0.96,1.06,4.37,6.17,13,15,318.87
259126839,10.07,5277.0,0.9,0.82,4.56,6.6,0,18,374.28
260162387,10.39,5855.0,1.06,1.35,4.2,1.99,74,25,571.43
264173853,10.6,5994.0,1.1,0.99,4.49,5.19,2,18,373.72
269697024,8.73,5707.0,1.02,1.14,4.33,4.75,31,19,453.9
269697584,10.46,5300.0,0.91,0.93,4.46,7.91,0,12,265.08
270960193,10.07,5786.85,1.04,1.37,4.18,4.12,4,1,25.89
272749537,9.49,5517.0,0.97,0.92,4.5,5.66,2,9,207.27
279572957,10.66,5570.46,0.98,1.11,4.34,1.88,72,22,497.93
279825533,6.94,5354.51,0.93,1.27,4.2,6.24,2,2,52.5
282924402,9.65,5250.0,0.9,0.88,4.51,6.5,6,6,125.29
282925121,9.38,5420.0,0.94,1.07,4.35,4.76,1,9,203.91
283892713,9.84,5823.99,1.05,1.34,4.2,4.9,0,1,21.61
284267573,9.89,5551.83,0.98,0.92,4.5,5.06,2,4,82.51
284358867,10.98,5152.0,0.87,1.36,4.11,0.81,22,9,207.57
286318155,10.78,5360.44,0.93,0.75,4.66,2.19,2,1,20.11
286641932,8.19,5951.0,1.09,1.59,4.07,1.49,1,1,24.08
286916091,8.93,5839.0,1.05,1.1,4.38,3.9,4,4,83.79
287085805,10.33,5950.0,1.09,1.47,4.14,4.4,1,10,224.07
288160535,10.59,5236.0,0.89,0.88,4.5,7.58,9,8,195.96
288299306,11.74,5173.0,0.88,0.79,4.58,5.78,19,6,144.97
288638170,10.54,5453.0,0.95,1.41,4.12,2.25,2,4,99.78
289511011,7.79,5431.51,0.95,0.84,4.57,5.99,0,7,176.62
289571603,10.08,5977.0,1.1,1.08,4.41,4.73,6,19,418.04
289581571,9.94,5454.0,0.95,0.92,4.49,7.34,3,13,297.54
289723166,10.94,5165.0,0.87,0.82,4.55,4.26,1,11,233.74
289941099,10.41,5831.0,1.05,0.95,4.5,3.95,1,3,71.74
292402144,10.05,5165.24,0.87,0.73,4.65,0.74,7,1,20.22
294676622,9.97,5832.0,1.05,1.36,4.19,4.44,4,3,69.87
298163426,7.47,5539.55,0.97,1.28,4.21,6.24,3,4,98.83
299029180,9.86,5903.81,1.07,1.52,4.1,1.63,2,1,25.89
302146957,10.86,5242.3,0.9,0.79,4.59,1.9,4,1,20.06
306301020,8.81,5494.0,0.96,0.99,4.43,1.77,9,1,24.78
307983701,10.86,5856.0,1.06,0.97,4.49,3.39,1,18,383.92
308444651,9.14,5680.0,1.01,1.3,4.21,2.86,5,1,21.03
311267421,9.89,5661.0,1.0,1.07,4.38,1.52,7,2,34.92
317780316,8.42,5919.0,1.08,1.12,4.38,3.6,4,3,72.04
318219066,9.31,5943.0,1.09,1.04,4.44,4.07,2,2,48.29
326209384,10.33,5843.0,1.05,1.49,4.12,3.46,3,10,222.26
328979536,9.27,5649.59,1.0,0.88,4.55,4.68,1,2,39.88
329135012,9.85,5331.83,0.92,0.95,4.44,2.13,3,1,24.39
331791400,9.55,5730.0,1.02,1.26,4.24,2.57,14,4,91.55
333561337,10.42,5542.0,0.98,0.82,4.6,3.44,1,1,17.95
334990259,9.71,5313.0,0.92,1.1,4.32,1.75,1,1,23.94
336898945,9.21,5116.0,0.86,0.94,4.43,5.0,4,1,23.62
347554797,9.76,5384.0,0.93,0.98,4.42,3.36,3,1,24.39
350132371,9.26,5995.0,1.1,1.49,4.13,2.06,1,4,88.86
352697056,8.25,5727.0,1.02,1.35,4.19,2.53,2,3,73.25
353734779,10.66,5450.0,0.95,0.85,4.56,6.55,2,13,281.05
355926099,8.43,5774.0,1.03,1.31,4.22,4.25,2,1,24.39
356821434,10.97,5832.0,1.05,0.95,4.5,7.95,3,11,240.41
357243349,9.82,5753.0,1.03,1.13,4.34,4.46,17,4,95.31
359309540,9.93,5380.0,0.93,1.33,4.16,1.73,3,1,24.39
359311373,9.31,5916.0,1.08,0.96,4.51,2.29,1,2,35.88
359497479,10.92,5768.0,1.03,0.95,4.5,6.67,0,13,285.63
359676320,9.41,5278.0,0.91,0.9,4.49,0.5,11,19,430.56
363924136,10.2,5582.44,0.99,0.81,4.61,3.47,1,1,23.94
364075921,9.92,5367.0,0.93,1.39,4.12,2.54,35,7,140.79
364117662,11.6,5286.0,0.91,0.85,4.54,3.21,1,1,23.75
364588501,9.2,5605.0,0.99,1.22,4.26,2.22,280,26,608.12
364909682,10.07,5197.0,0.88,0.88,4.5,7.57,3,3,69.16
365065839,10.41,5872.32,1.06,1.02,4.44,2.28,1,1,19.76
365088469,9.97,5617.0,0.99,0.91,4.52,5.45,1,1,19.65
366124891,10.4,5123.42,0.86,0.77,4.61,5.0,2,6,122.59
366560080,11.63,5375.0,0.93,0.81,4.59,0.74,7,6,121.96
366721007,10.16,5341.0,0.92,0.85,4.55,4.64,7,5,111.73
367078106,10.54,5570.0,0.98,1.13,4.33,1.83,6,2,43.11
368078680,10.87,5153.14,0.87,0.75,4.63,5.24,2,2,34.0
368143115,10.09,5444.07,0.95,0.9,4.51,2.41,6,2,33.07
371979543,9.55,5540.0,0.98,1.17,4.29,4.07,2,2,37.02
373062137,10.47,5876.0,1.06,0.92,4.54,5.32,1,4,94.27
373445744,5.84,5843.71,1.05,1.28,4.24,1.6,5,2,48.33
376975943,11.15,5935.0,1.08,0.95,4.52,5.07,2,12,259.54
378979123,10.11,5225.0,0.89,1.19,4.23,5.42,1,1,19.37
379106113,10.78,5271.0,0.9,0.96,4.43,4.54,1,1,19.14
382575967,9.77,5567.13,0.98,1.01,4.42,2.19,99,13,285.87
383553114,7.97,5798.0,1.04,1.02,4.44,4.39,21,9,222.93
383675936,10.51,5354.0,0.93,1.02,4.39,3.51,4,12,261.35
383676271,9.56,5689.0,1.01,0.95,4.49,4.08,9,17,383.59
384984325,10.36,5763.31,1.03,0.95,4.49,3.22,0,1,19.75
387020248,10.24,5902.0,1.07,1.13,4.37,1.05,17,3,72.81
388039429,10.22,5267.0,0.9,0.86,4.52,1.58,11,5,102.17
389777685,8.52,5253.0,0.9,0.87,4.51,6.91,1,5,126.87
389852039,10.52,5389.88,0.94,1.02,4.4,2.71,7,2,42.05
394030788,9.73,5231.0,0.89,0.9,4.48,3.3,282,12,291.01
397155442,9.98,5290.0,0.91,1.29,4.18,3.04,2,1,23.54
399795986,10.66,5326.0,0.92,0.87,4.52,6.66,3,4,90.52
404509061,9.76,5463.0,0.96,1.18,4.28,3.69,2,2,34.0
406518236,10.4,5177.0,0.88,0.89,4.48,7.13,3,5,116.9
406926092,10.21,5724.0,1.02,1.4,4.16,2.83,4,4,87.51
409525054,8.22,5284.0,0.91,1.38,4.11,4.63,3,1,21.92
415818811,10.61,5454.34,0.95,0.75,4.67,2.03,0,1,17.99
416193373,11.23,5166.0,0.87,0.76,4.62,1.28,2,12,261.13
416520176,10.92,5189.02,0.88,0.83,4.54,1.1,4,2,45.89
416948214,11.07,5434.66,0.95,0.77,4.65,4.47,2,1,23.66
417735733,9.49,5298.0,0.91,1.32,4.16,2.25,88,18,402.69
420137030,10.12,5935.0,1.08,1.09,4.4,1.02,51,20,430.68
420757801,9.98,5946.0,1.09,0.98,4.49,4.08,2,2,47.02
428863377,9.95,5239.0,0.9,0.96,4.42,4.11,4,4,94.08
428986692,8.15,5541.0,0.98,1.13,4.32,2.68,8,4,96.24
431107890,7.7,5203.0,0.88,0.85,4.52,2.53,22,1,22.09
431584706,10.62,5921.0,1.08,1.59,4.07,2.49,0,1,21.84
436852681,10.44,5641.78,1.0,0.99,4.45,2.05,1,1,20.31
441765316,11.5,5587.0,0.99,0.89,4.53,3.05,2,3,74.22
441806298,9.59,5323.0,0.92,0.95,4.44,5.83,4,13,311.55
441807438,8.81,5181.0,0.88,1.22,4.21,1.14,48,11,260.48
441808796,11.25,5180.0,0.88,0.87,4.5,5.18,4,19,427.84
445867282,10.74,5488.79,0.96,0.8,4.62,0.59,4,3,60.88
445868960,8.45,5280.0,0.91,1.22,4.22,5.87,3,2,47.24
450325956,11.22,5176.65,0.88,0.69,4.7,1.4,8,1,24.41
450347395,10.2,5130.96,0.86,0.74,4.64,5.21,1,3,59.12
459754932,9.14,5175.0,0.88,1.02,4.37,7.15,1,1,24.78
459986001,9.64,5601.0,0.99,1.44,4.12,4.96,1,12,285.39
461495292,10.26,5797.0,1.04,0.93,4.52,4.7,1,4,92.12
462667862,9.55,5178.0,0.88,0.94,4.43,6.89,2,2,48.33
468330671,9.32,5944.0,1.09,1.39,4.19,2.2,9,4,91.5
468834548,9.21,5953.0,1.09,1.09,4.4,3.15,1,2,48.09
468834559,10.19,5163.0,0.87,0.89,4.48,3.43,5,2,47.21
470248385,9.3,5218.0,0.89,1.08,4.32,5.32,10,5,117.4
471000657,6.9,5798.0,1.04,1.02,4.44,1.36,32,2,51.21
1400807589,7.64,5391.0,0.94,0.86,4.54,4.95,3,12,291.85


==> star_values_filtered.csv <==
%auto-ignore
ID,Tmag,Teff,mass,rad,logg,period,filtered_flares,num_sec,total_obs_dur
10202502,8.85,5351.0,0.93,0.88,4.52,3.54,2,2,44.94
10357422,10.05,5215.0,0.89,1.07,4.33,1.35,3,3,70.65
10747750,9.63,5310.0,0.91,0.82,4.57,5.12,5,5,108.44
11642505,8.94,5382.0,0.93,0.84,4.56,6.15,2,1,24.78
15862486,10.49,5807.63,1.04,1.0,4.46,5.39,1,1,23.16
16146114,10.11,5324.73,0.92,0.8,4.59,5.71,1,1,24.04
16331062,9.8,5606.0,0.99,1.05,4.39,2.26,2,3,46.93
16493058,10.47,5605.04,0.99,0.68,4.77,1.4,1,1,18.19
16878833,11.11,5256.01,0.9,0.72,4.68,1.86,7,2,31.33
17201662,9.32,5601.91,0.99,0.91,4.51,3.93,1,1,24.43
17206368,8.53,5691.0,1.01,0.98,4.46,1.85,1,1,24.44
18112867,10.14,5691.16,1.01,0.88,4.56,3.01,1,1,17.92
21902942,10.23,5211.0,0.89,1.07,4.32,6.24,1,2,39.91
22630215,10.74,5583.57,0.99,0.82,4.61,2.63,1,1,17.39
24795245,8.19,5398.0,0.94,1.27,4.2,4.31,2,2,41.94
26621058,10.24,5920.97,1.08,0.89,4.57,3.29,1,2,41.59
27415413,10.61,5201.09,0.88,0.82,4.55,3.55,2,2,40.41
28244296,9.11,5617.0,0.99,1.2,4.27,4.51,1,1,17.39
28347310,10.08,5412.06,0.94,1.04,4.37,4.34,1,2,41.69
28569621,10.06,5314.0,0.92,1.39,4.11,0.71,14,3,63.78
34553671,8.9,5254.57,0.9,0.81,4.57,3.39,6,1,20.63
34554521,10.77,5280.07,0.91,0.8,4.59,2.39,4,4,81.89
43472154,9.5,5316.0,0.92,0.9,4.49,2.72,50,2,49.64
46674348,6.56,5437.0,0.95,1.43,4.11,1.86,20,1,21.55
53795929,11.04,5505.88,0.97,0.77,4.66,3.3,6,1,18.17
55752857,9.68,5603.0,0.99,0.97,4.46,0.52,4,3,67.45
56884294,8.07,5671.0,1.01,1.06,4.39,2.41,3,1,24.52
57160012,9.62,5594.0,0.99,1.11,4.34,2.73,2,2,49.95
61364264,8.97,5834.85,1.05,1.07,4.4,3.52,1,1,17.46
73523899,9.69,5688.0,1.01,1.04,4.41,1.25,4,1,20.12
75622645,9.64,5628.0,1.0,1.33,4.19,2.38,17,2,51.66
81210712,9.84,5872.0,1.06,0.97,4.49,2.82,3,2,47.86
84069091,10.52,5726.82,1.02,1.38,4.17,2.57,3,2,34.87
85292827,12.79,5636.8,1.0,0.96,4.47,1.33,1,1,24.37
85487971,8.55,5768.85,1.03,1.22,4.28,2.7,23,3,64.65
85784414,11.82,5225.79,0.89,0.61,4.81,0.29,1,1,23.84
87495645,9.45,5533.0,0.97,1.26,4.22,2.36,2,1,22.7
90766826,8.34,5824.0,1.05,1.05,4.42,1.86,2,1,20.0
91329893,9.37,5300.0,0.91,0.89,4.5,5.22,3,3,56.9
92845906,8.94,5634.0,1.0,1.37,4.17,2.06,42,3,69.85
95858936,9.88,5598.0,0.99,1.26,4.23,2.0,13,3,68.21
95926000,8.71,5516.0,0.97,0.98,4.44,4.32,2,3,69.3
99816897,9.78,5358.0,0.93,0.9,4.5,5.78,2,2,46.46
118338074,9.61,5555.35,0.98,0.93,4.5,5.43,1,1,20.33
126312524,7.97,5702.81,1.02,1.05,4.4,5.76,3,4,94.39
129006409,10.27,5903.24,1.07,1.05,4.43,5.16,2,1,19.27
138968089,11.65,5854.65,1.06,1.47,4.13,4.56,0,2,42.49
139117921,10.26,5518.23,0.97,0.95,4.47,3.66,1,2,41.76
140867345,9.11,5545.0,0.98,1.08,4.36,2.51,3,3,72.2
141120071,9.5,5395.0,0.94,1.19,4.26,1.01,21,3,67.15
142873270,9.45,5684.0,1.01,1.01,4.44,5.56,1,6,151.64
147605758,9.89,5272.0,0.9,0.91,4.48,5.4,4,6,151.77
148816298,11.14,5389.36,0.94,0.69,4.73,2.32,1,1,17.53
148821823,10.5,5686.62,1.01,0.87,4.57,0.87,8,3,46.87
149539114,10.61,5367.0,0.93,1.05,4.36,0.43,59,22,475.76
150125799,8.96,5506.0,0.97,0.86,4.55,4.96,2,3,68.46
150553785,10.25,5437.0,0.95,0.87,4.53,4.4,7,1,24.39
154124557,9.52,5357.0,0.93,1.44,4.09,6.47,2,5,124.42
154350735,9.61,5767.0,1.03,1.09,4.38,3.5,1,1,18.42
154381790,8.77,5331.0,0.92,0.88,4.52,4.08,22,6,145.91
154563894,9.48,5903.0,1.07,0.98,4.48,4.01,1,3,77.27
154717941,6.55,5308.0,0.91,0.85,4.54,6.9,1,5,128.08
156080156,7.86,5441.0,0.95,1.34,4.16,2.52,5,1,25.56
158034317,8.94,5107.0,0.86,0.75,4.63,6.71,1,2,46.18
158619289,10.18,5950.0,1.09,1.16,4.35,1.94,3,4,92.47
159047957,10.53,5446.22,0.95,0.88,4.53,0.25,3,2,46.82
159216250,8.76,5943.0,1.09,1.02,4.46,1.16,1,1,25.89
159225051,13.43,5606.0,0.99,1.11,4.34,4.76,0,2,47.73
159420856,8.81,5720.0,1.02,1.08,4.38,3.64,20,10,250.92
159613900,7.04,5647.0,1.0,0.99,4.45,2.62,51,9,226.9
159940256,7.89,5321.0,0.92,1.25,4.2,1.64,32,4,97.32
160298807,9.27,5843.0,1.05,1.07,4.4,1.07,4,7,175.26
160423277,9.04,5870.0,1.06,0.99,4.47,3.86,8,13,322.45
160494462,10.62,5906.0,1.07,1.51,4.11,4.17,1,1,26.25
160518690,12.04,5266.0,0.9,0.84,4.54,2.02,1,1,26.21
160600918,11.3,5357.0,0.93,0.81,4.59,6.61,2,13,300.7
162632186,10.22,5667.38,1.01,0.94,4.49,1.6,4,4,87.77
165370765,8.55,5298.69,0.91,0.92,4.47,4.62,3,4,90.22
165428428,8.69,5324.0,0.92,0.94,4.45,0.79,19,4,89.33
165658743,10.25,5866.1,1.06,1.05,4.42,5.61,1,3,70.76
166150466,8.75,5819.0,1.05,0.94,4.51,4.46,1,9,217.88
166669170,9.44,5930.42,1.08,1.49,4.12,2.19,3,1,21.12
167163906,11.04,5464.82,0.96,0.86,4.55,0.76,49,23,526.28
173418717,6.56,5821.0,1.05,1.03,4.43,2.93,1,2,46.0
177086342,10.09,5194.0,0.88,0.86,4.51,1.92,5,1,18.28
177975382,10.22,5408.08,0.94,0.72,4.69,0.86,4,1,19.81
178108104,10.66,5391.0,0.94,0.87,4.53,4.31,3,1,19.57
189358566,9.55,5353.0,0.93,1.23,4.22,3.4,1,1,18.32
189719361,9.95,5853.62,1.06,0.9,4.55,0.8,2,1,23.17
198179808,10.51,5311.0,0.91,0.88,4.51,4.76,1,18,397.56
198188151,11.25,5430.0,0.95,1.01,4.41,1.55,1,1,18.67
198413432,9.4,5121.0,0.86,1.09,4.3,2.01,2,13,310.09
198458877,11.46,5639.35,1.0,0.84,4.59,2.75,1,12,264.61
199524888,10.26,5465.0,0.96,0.84,4.57,5.2,4,8,180.54
199632128,10.59,5984.0,1.1,1.13,4.37,4.62,2,9,184.14
199633652,11.24,5140.0,0.87,0.83,4.53,5.27,3,11,229.66
201741934,11.04,5352.0,0.92,0.88,4.51,3.47,1,1,18.18
202424768,9.98,5198.0,0.88,0.84,4.54,3.44,6,6,135.22
202509442,9.56,5185.0,0.88,1.21,4.22,5.63,15,6,132.82
207502952,10.38,5328.0,0.92,0.97,4.43,5.4,2,9,186.28
219038156,9.44,5841.0,1.05,1.32,4.22,6.0,1,3,68.9
219095273,10.92,5644.0,1.0,0.95,4.48,6.07,2,12,271.73
219096679,11.42,5400.0,0.94,0.81,4.59,4.76,2,12,272.76
219468632,8.66,5826.22,1.05,1.17,4.32,5.18,1,4,96.14
219793483,11.64,5443.0,0.95,0.83,4.58,6.57,0,8,181.62
219798137,11.06,5745.0,1.03,0.96,4.49,5.99,2,13,287.09
219806074,11.66,5518.0,0.97,0.79,4.63,4.37,2,11,249.07
219854858,9.5,5758.0,1.03,0.95,4.49,4.92,1,19,444.42
219862138,10.19,5773.0,1.03,0.96,4.49,5.38,3,12,284.92
219862957,11.79,5175.0,0.88,0.77,4.61,5.05,0,9,203.71
219897786,10.9,5707.0,1.02,0.91,4.53,4.28,3,12,279.06
229406488,10.89,5346.0,0.92,1.18,4.26,4.0,2,4,83.3
229480487,10.25,5409.0,0.94,1.35,4.15,1.29,60,20,432.35
229640059,10.37,5334.0,0.92,1.12,4.3,3.53,41,19,404.61
229777206,11.16,5487.0,0.96,0.96,4.45,5.97,1,11,249.74
230063769,9.98,5786.0,1.04,1.17,4.32,8.26,1,12,261.83
230086683,10.82,5452.0,0.95,1.01,4.4,0.94,33,17,375.96
230091098,11.6,5479.0,0.96,0.88,4.53,4.75,0,5,113.43
232524855,10.1,5990.0,1.1,1.12,4.38,1.07,1,7,171.81
232613164,11.03,5512.0,0.97,0.93,4.49,5.69,1,17,376.17
233071860,11.34,5225.0,0.89,0.82,4.56,7.6,0,12,271.87
233099836,10.92,5318.0,0.92,0.83,4.57,6.18,4,12,267.66
233131533,10.73,5493.0,0.96,0.96,4.46,2.68,93,13,289.58
233434519,8.81,5403.0,0.94,0.88,4.52,1.84,2,1,20.71
233503280,9.7,5236.0,0.89,0.83,4.55,6.52,5,20,476.12
233511918,10.1,5592.0,0.99,1.08,4.37,1.14,3,5,111.84
233519583,8.12,5542.97,0.98,0.97,4.45,4.49,4,11,270.51
233524881,11.08,5523.0,0.97,1.0,4.43,0.34,10,12,273.93
233631527,9.33,5308.0,0.91,1.14,4.28,4.35,1,11,250.48
233689439,9.04,5422.0,0.94,0.98,4.43,5.36,0,16,380.52
233718119,10.72,5108.0,0.86,1.11,4.28,8.35,1,12,271.74
233742522,10.94,5342.0,0.92,0.88,4.51,5.74,2,16,343.28
235678638,10.06,5746.0,1.03,0.97,4.48,4.08,7,19,409.6
235930066,9.05,5191.0,0.88,0.93,4.44,4.93,66,12,281.47
235990421,10.69,5410.0,0.94,1.1,4.33,2.08,1,2,48.25
235999079,11.69,5860.0,1.06,1.5,4.11,1.07,0,2,48.77
236288975,9.83,5731.09,1.02,1.19,4.29,1.85,1,3,49.71
236714379,10.79,5451.0,0.95,1.09,4.34,2.04,3,17,372.7
236757919,9.95,5334.0,0.92,0.91,4.48,3.09,35,16,361.08
236778355,10.14,5493.0,0.96,1.51,4.06,2.26,27,13,286.3
237211224,10.93,5279.0,0.91,0.79,4.6,0.81,9,13,296.96
237217129,9.75,5511.0,0.97,0.83,4.59,5.91,1,13,302.33
239183727,10.73,5825.14,1.05,0.69,4.78,5.39,2,1,23.25
239669226,11.37,5388.81,0.94,0.65,4.78,5.98,1,1,23.83
241078868,11.17,5213.8,0.89,0.76,4.62,0.34,2,1,20.83
255830333,8.24,5974.0,1.1,1.53,4.11,2.65,1,2,38.43
255865293,11.24,5243.0,0.9,0.82,4.56,4.86,12,5,101.93
258771803,10.65,5701.0,1.01,1.07,4.39,2.21,26,18,368.85
258801637,9.31,5623.0,1.0,1.45,4.12,5.16,2,12,276.86
258954458,10.19,5475.0,0.96,1.06,4.37,6.17,13,15,318.87
259126839,10.07,5277.0,0.9,0.82,4.56,6.6,0,18,374.28
260162387,10.39,5855.0,1.06,1.35,4.2,1.99,74,25,571.43
264173853,10.6,5994.0,1.1,0.99,4.49,5.19,2,18,373.72
269697024,8.73,5707.0,1.02,1.14,4.33,4.75,31,19,453.9
269697584,10.46,5300.0,0.91,0.93,4.46,7.91,0,12,265.08
270960193,10.07,5786.85,1.04,1.37,4.18,4.12,4,1,25.89
272749537,9.49,5517.0,0.97,0.92,4.5,5.66,2,9,207.27
279572957,10.66,5570.46,0.98,1.11,4.34,1.88,72,22,497.93
279825533,6.94,5354.51,0.93,1.27,4.2,6.24,2,2,52.5
282924402,9.65,5250.0,0.9,0.88,4.51,6.5,6,6,125.29
282925121,9.38,5420.0,0.94,1.07,4.35,4.76,1,9,203.91
283892713,9.84,5823.99,1.05,1.34,4.2,4.9,0,1,21.61
284267573,9.89,5551.83,0.98,0.92,4.5,5.06,2,4,82.51
284358867,10.98,5152.0,0.87,1.36,4.11,0.81,22,9,207.57
286318155,10.78,5360.44,0.93,0.75,4.66,2.19,2,1,20.11
286641932,8.19,5951.0,1.09,1.59,4.07,1.49,1,1,24.08
286916091,8.93,5839.0,1.05,1.1,4.38,3.9,4,4,83.79
287085805,10.33,5950.0,1.09,1.47,4.14,4.4,1,10,224.07
288160535,10.59,5236.0,0.89,0.88,4.5,7.58,9,8,195.96
288299306,11.74,5173.0,0.88,0.79,4.58,5.78,19,6,144.97
288638170,10.54,5453.0,0.95,1.41,4.12,2.25,2,4,99.78
289511011,7.79,5431.51,0.95,0.84,4.57,5.99,0,7,176.62
289571603,10.08,5977.0,1.1,1.08,4.41,4.73,6,19,418.04
289581571,9.94,5454.0,0.95,0.92,4.49,7.34,3,13,297.54
289723166,10.94,5165.0,0.87,0.82,4.55,4.26,1,11,233.74
289941099,10.41,5831.0,1.05,0.95,4.5,3.95,1,3,71.74
292402144,10.05,5165.24,0.87,0.73,4.65,0.74,7,1,20.22
294676622,9.97,5832.0,1.05,1.36,4.19,4.44,4,3,69.87
298163426,7.47,5539.55,0.97,1.28,4.21,6.24,3,4,98.83
299029180,9.86,5903.81,1.07,1.52,4.1,1.63,2,1,25.89
302146957,10.86,5242.3,0.9,0.79,4.59,1.9,4,1,20.06
306301020,8.81,5494.0,0.96,0.99,4.43,1.77,9,1,24.78
307983701,10.86,5856.0,1.06,0.97,4.49,3.39,1,18,383.92
308444651,9.14,5680.0,1.01,1.3,4.21,2.86,5,1,21.03
311267421,9.89,5661.0,1.0,1.07,4.38,1.52,7,2,34.92
317780316,8.42,5919.0,1.08,1.12,4.38,3.6,4,3,72.04
318219066,9.31,5943.0,1.09,1.04,4.44,4.07,2,2,48.29
326209384,10.33,5843.0,1.05,1.49,4.12,3.46,3,10,222.26
328979536,9.27,5649.59,1.0,0.88,4.55,4.68,1,2,39.88
329135012,9.85,5331.83,0.92,0.95,4.44,2.13,3,1,24.39
331791400,9.55,5730.0,1.02,1.26,4.24,2.57,14,4,91.55
333561337,10.42,5542.0,0.98,0.82,4.6,3.44,1,1,17.95
334990259,9.71,5313.0,0.92,1.1,4.32,1.75,1,1,23.94
336898945,9.21,5116.0,0.86,0.94,4.43,5.0,4,1,23.62
347554797,9.76,5384.0,0.93,0.98,4.42,3.36,3,1,24.39
350132371,9.26,5995.0,1.1,1.49,4.13,2.06,1,4,88.86
352697056,8.25,5727.0,1.02,1.35,4.19,2.53,2,3,73.25
353734779,10.66,5450.0,0.95,0.85,4.56,6.55,2,13,281.05
355926099,8.43,5774.0,1.03,1.31,4.22,4.25,2,1,24.39
356821434,10.97,5832.0,1.05,0.95,4.5,7.95,3,11,240.41
357243349,9.82,5753.0,1.03,1.13,4.34,4.46,17,4,95.31
359309540,9.93,5380.0,0.93,1.33,4.16,1.73,3,1,24.39
359311373,9.31,5916.0,1.08,0.96,4.51,2.29,1,2,35.88
359497479,10.92,5768.0,1.03,0.95,4.5,6.67,0,13,285.63
359676320,9.41,5278.0,0.91,0.9,4.49,0.5,11,19,430.56
363924136,10.2,5582.44,0.99,0.81,4.61,3.47,1,1,23.94
364075921,9.92,5367.0,0.93,1.39,4.12,2.54,35,7,140.79
364117662,11.6,5286.0,0.91,0.85,4.54,3.21,1,1,23.75
364588501,9.2,5605.0,0.99,1.22,4.26,2.22,280,26,608.12
364909682,10.07,5197.0,0.88,0.88,4.5,7.57,3,3,69.16
365065839,10.41,5872.32,1.06,1.02,4.44,2.28,1,1,19.76
365088469,9.97,5617.0,0.99,0.91,4.52,5.45,1,1,19.65
366124891,10.4,5123.42,0.86,0.77,4.61,5.0,2,6,122.59
366560080,11.63,5375.0,0.93,0.81,4.59,0.74,7,6,121.96
366721007,10.16,5341.0,0.92,0.85,4.55,4.64,7,5,111.73
367078106,10.54,5570.0,0.98,1.13,4.33,1.83,6,2,43.11
368078680,10.87,5153.14,0.87,0.75,4.63,5.24,2,2,34.0
368143115,10.09,5444.07,0.95,0.9,4.51,2.41,6,2,33.07
371979543,9.55,5540.0,0.98,1.17,4.29,4.07,2,2,37.02
373062137,10.47,5876.0,1.06,0.92,4.54,5.32,1,4,94.27
373445744,5.84,5843.71,1.05,1.28,4.24,1.6,5,2,48.33
376975943,11.15,5935.0,1.08,0.95,4.52,5.07,2,12,259.54
378979123,10.11,5225.0,0.89,1.19,4.23,5.42,1,1,19.37
379106113,10.78,5271.0,0.9,0.96,4.43,4.54,1,1,19.14
382575967,9.77,5567.13,0.98,1.01,4.42,2.19,99,13,285.87
383553114,7.97,5798.0,1.04,1.02,4.44,4.39,21,9,222.93
383675936,10.51,5354.0,0.93,1.02,4.39,3.51,4,12,261.35
383676271,9.56,5689.0,1.01,0.95,4.49,4.08,9,17,383.59
384984325,10.36,5763.31,1.03,0.95,4.49,3.22,0,1,19.75
387020248,10.24,5902.0,1.07,1.13,4.37,1.05,17,3,72.81
388039429,10.22,5267.0,0.9,0.86,4.52,1.58,11,5,102.17
389777685,8.52,5253.0,0.9,0.87,4.51,6.91,1,5,126.87
389852039,10.52,5389.88,0.94,1.02,4.4,2.71,7,2,42.05
394030788,9.73,5231.0,0.89,0.9,4.48,3.3,282,12,291.01
397155442,9.98,5290.0,0.91,1.29,4.18,3.04,2,1,23.54
399795986,10.66,5326.0,0.92,0.87,4.52,6.66,3,4,90.52
404509061,9.76,5463.0,0.96,1.18,4.28,3.69,2,2,34.0
406518236,10.4,5177.0,0.88,0.89,4.48,7.13,3,5,116.9
406926092,10.21,5724.0,1.02,1.4,4.16,2.83,4,4,87.51
409525054,8.22,5284.0,0.91,1.38,4.11,4.63,3,1,21.92
415818811,10.61,5454.34,0.95,0.75,4.67,2.03,0,1,17.99
416193373,11.23,5166.0,0.87,0.76,4.62,1.28,2,12,261.13
416520176,10.92,5189.02,0.88,0.83,4.54,1.1,4,2,45.89
416948214,11.07,5434.66,0.95,0.77,4.65,4.47,2,1,23.66
417735733,9.49,5298.0,0.91,1.32,4.16,2.25,88,18,402.69
420137030,10.12,5935.0,1.08,1.09,4.4,1.02,51,20,430.68
420757801,9.98,5946.0,1.09,0.98,4.49,4.08,2,2,47.02
428863377,9.95,5239.0,0.9,0.96,4.42,4.11,4,4,94.08
428986692,8.15,5541.0,0.98,1.13,4.32,2.68,8,4,96.24
431107890,7.7,5203.0,0.88,0.85,4.52,2.53,22,1,22.09
431584706,10.62,5921.0,1.08,1.59,4.07,2.49,0,1,21.84
436852681,10.44,5641.78,1.0,0.99,4.45,2.05,1,1,20.31
441765316,11.5,5587.0,0.99,0.89,4.53,3.05,2,3,74.22
441806298,9.59,5323.0,0.92,0.95,4.44,5.83,4,13,311.55
441807438,8.81,5181.0,0.88,1.22,4.21,1.14,48,11,260.48
441808796,11.25,5180.0,0.88,0.87,4.5,5.18,4,19,427.84
445867282,10.74,5488.79,0.96,0.8,4.62,0.59,4,3,60.88
445868960,8.45,5280.0,0.91,1.22,4.22,5.87,3,2,47.24
450325956,11.22,5176.65,0.88,0.69,4.7,1.4,8,1,24.41
450347395,10.2,5130.96,0.86,0.74,4.64,5.21,1,3,59.12
459754932,9.14,5175.0,0.88,1.02,4.37,7.15,1,1,24.78
459986001,9.64,5601.0,0.99,1.44,4.12,4.96,1,12,285.39
461495292,10.26,5797.0,1.04,0.93,4.52,4.7,1,4,92.12
462667862,9.55,5178.0,0.88,0.94,4.43,6.89,2,2,48.33
468330671,9.32,5944.0,1.09,1.39,4.19,2.2,9,4,91.5
468834548,9.21,5953.0,1.09,1.09,4.4,3.15,1,2,48.09
468834559,10.19,5163.0,0.87,0.89,4.48,3.43,5,2,47.21
470248385,9.3,5218.0,0.89,1.08,4.32,5.32,10,5,117.4
471000657,6.9,5798.0,1.04,1.02,4.44,1.36,32,2,51.21
1400807589,7.64,5391.0,0.94,0.86,4.54,4.95,3,12,291.85

